Photometric Re-calibration of VPHAS+ $u$-band Photometry with the Stellar Colour Regression Method and Gaia DR3

The u band magnitude is vital for determining stellar parameters and investigating specific astronomical objects. However, flux calibration in the u band for stars in the Galactic disk presents significant challenges. In this study, we introduce a comprehensive re-calibration of $u$-band photometric magnitudes of the VPHAS+ Data Release 4 (DR4), employing the Stellar Colour Regression (SCR) technique. By leveraging the expansive set of XP spectra and $G_{\rm BP}$ photometry from Gaia Data Release 3 (DR3), as well as the individual stellar extinction values provided by the literature, we have obtained precise model magnitudes of nearly 3 million stars. Our analysis identifies systematic magnitude offsets that exhibit a standard deviation of 0.063 mag across different observational visits, 0.022 mag between various CCDs, and 0.009 mag within pixel bins. We have implemented precise corrections for these observational visits, CCD chips, and pixel bins-dependent magnitude offsets. These corrections have led to a reduction in the standard deviation between the observed magnitudes and the model magnitudes from 0.088 mag to 0.065 mag, ensuring that the calibrated magnitudes are independent of stellar magnitude, colour, and extinction. The enhanced precision of these magnitudes substantially improves the quality of astrophysical research and offers substantial potential for furthering our understanding of stellar astrophysics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
